Understanding the origin of CEMP-no stars through ultra-faint dwarfs

The origin of Carbon Enhanced Metal-Poor (CEMP-no) stars with low abundances of neutron-capture elements is still unclear. These stars are ubiquitous, found primarily in the Milky Way halo and ultra-faint dwarf galaxies (UFDs). To make a major step forward, we developed a data-calibrated model for B\"ootes I that simultaneously includes all carbon sources: supernovae and asymptotic giant branch (AGB) stars both from first (Pop III) stars, and subsequent normal star formation (Pop II). We demonstrate that each of these sources leave a specific chemical signature in the gas, allowing us to identify the origin of present day CEMP-no stars through their location in the A(C)-[Fe/H] diagram. The CEMP stars with A(C)>6 are predominantly enriched by AGB Pop II stars. We identify a new class of 'moderate CEMP-s' stars with A(C)~ 7 and 0<[Ba/Fe]<+1 , imprinted by winds from AGB stars. True Pop III descendants are predicted to have A(C)<6 and a constant [C/Mg] with [Fe/H], in perfect agreement with observations in B\"ootes I and the Milky Way halo. For the first time we now have a complete picture of the origins of CEMP-no stars which can and will be verified with future observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> UnderstandigTheOriginOfCEMPno (Latex)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
